A Pattern Matching-Based Framework for Quantum Circuit Rewriting

The realization of quantum algorithms relies on specific quantum compilations according to the underlying quantum processors. However, there are various ways to physically implement qubits in different physical devices and manipulate those qubits. These differences lead to different communication methods and connection topologies, with each vendor implementing its own set of primitive gates. Therefore, quantum circuits have to be rewritten or transformed in order to be transplanted from one platform to another. We propose a pattern matching-based framework for rewriting quantum circuits, called QRewriting. It takes advantage of a new representation of quantum circuits using symbol sequences. Unlike the traditional way of using directed acyclic graphs, the new representation allows us to easily identify the patterns that appear non-consecutively but reducible. Then, we convert the problem of pattern matching into that of finding distinct subsequences and propose a polynomial-time dynamic programming-based pattern matching and replacement algorithm. We develop a rule library for basic optimizations and use it to rewrite the Arithmetic and Toffoli benchmarks from the $G_{IBM}$ gate set to the $G_{Sur}$ gate set. Compared with the existing tool PaF, QRewriting obtains an improvement of reducing depths (resp. gate counts) by 29\% (resp. 14\%).

==> sections/spin_depth.dat <==
x b c d e
0 45 22 22 31
6 45 7 7 26
12 45 13 13 28
18 45 15 17 37
24 45 13 13 21
30 45 15 15 24
36 45 8 8 18
42 45 10 10 12
48 44 18 18 21
54 45 20 20 30
60 45 15 23 20
66 45 16 17 23
72 45 24 24 34
78 45 20 20 29
84 45 17 17 27
90 45 18 18 20
96 45 21 21 29
102 45 14 14 19
108 45 15 15 27
114 45 21 21 26
120 45 26 28 30
126 45 25 24 31
132 45 12 15 24
138 45 25 24 30
144 45 25 24 30
150 45 18 18 27
156 45 20 21 31
162 45 20 23 28
168 45 22 22 30
174 45 25 25 33
180 45 27 29 33
186 45 30 30 33
192 45 34 35 37
198 45 25 25 34
204 45 31 33 39
210 45 28 28 36
216 45 28 31 39
222 45 34 34 36
228 45 25 25 30
234 45 24 24 36
240 45 32 32 36
246 45 33 34 40
252 45 34 34 40
258 45 37 37 40
264 45 38 39 43
270 45 34 34 35
276 45 38 38 42
282 45 33 32 41
288 45 28 28 35
294 45 32 32 37
300 45 39 39 40
306 45 34 36 43
312 45 37 38 42
318 45 41 40 44
324 45 41 39 46
330 45 37 37 45
336 45 37 36 42
342 45 34 36 42
348 45 40 40 45
354 45 38 37 43
360 45 37 39 45
366 45 37 37 41
372 45 44 44 46
378 45 45 44 46
384 45 40 41 44
390 45 45 45 43
396 45 45 45 47
402 45 37 39 43
408 45 42 39 45
414 45 36 38 43
420 45 43 42 50
426 45 44 44 51
432 45 43 43 45
438 45 44 45 49
444 45 46 47 48
450 45 45 45 46
456 45 43 43 46
462 45 43 45 46
468 45 44 43 47
474 45 40 40 49
480 45 14 14 18
486 45 22 20 25
492 45 16 16 15
498 45 20 20 18
504 45 17 17 22
510 45 25 25 25
516 45 16 16 23
522 45 21 24 25
528 45 20 14 23
534 45 17 17 28
540 45 26 26 28
546 45 37 36 37
552 45 26 26 29
558 45 21 21 22
564 45 20 20 29
570 45 28 28 31
576 45 25 28 28
582 45 19 19 23
588 45 26 26 27
594 45 18 20 28
600 45 29 29 30
606 45 28 28 29
612 45 28 28 31
618 45 31 30 31
624 45 28 28 31
630 45 29 29 29
636 45 29 29 31
642 45 27 27 29
648 45 27 27 33
654 45 28 28 32
660 45 37 37 37
666 45 39 39 40
672 45 31 31 37
678 45 32 32 39
684 45 33 34 41
690 45 41 41 39
696 45 34 34 36
702 45 33 34 35
708 45 32 33 36
714 45 31 31 37
720 45 40 40 40
726 45 39 39 40
732 45 37 37 45
738 45 36 36 40
744 45 36 36 40
750 45 35 35 37
756 45 40 39 41
762 45 39 42 41
768 45 39 39 39
774 45 39 39 41
780 45 41 41 43
786 45 42 42 47
792 45 40 40 41
798 45 41 42 43
804 45 42 41 46
810 45 36 36 43
816 45 38 39 43
822 45 44 44 43
828 45 41 42 45
834 45 38 36 40
840 45 43 43 47
846 45 44 44 48
852 45 41 41 44
858 45 40 42 44
864 45 46 46 45
870 45 44 44 47
876 45 47 48 47
882 45 42 42 47
888 45 44 44 44
894 45 46 46 44
900 45 18 19 23
906 45 25 25 30
912 45 19 21 17
918 45 14 19 27
924 45 27 27 33
930 45 20 20 24
936 45 28 29 29
942 45 25 25 27
948 45 21 24 25
954 45 17 17 25
960 45 26 26 34
966 45 26 26 31
972 45 29 27 30
978 45 25 24 25
984 45 25 24 24
990 45 27 25 25
996 45 27 27 25
1002 45 23 24 27
1008 45 29 29 35
1014 45 25 25 28
1020 45 31 31 35
1026 45 32 31 33
1032 45 29 29 33
1038 45 32 32 31
1044 45 25 26 28
1050 45 29 30 33
1056 45 31 31 36
1062 45 31 31 34
1068 45 31 31 32
1074 45 32 31 38
1080 45 35 35 36
1086 45 36 36 38
1092 45 41 41 45
1098 45 43 43 42
1104 45 38 37 40
1110 45 38 38 38
1116 45 36 37 41
1122 45 43 43 45
1128 45 34 35 38
1134 45 37 37 41
1140 45 43 43 44
1146 45 42 42 45
1152 45 46 45 45
1158 45 39 39 42
1164 45 41 41 41
1170 45 41 41 44
1176 45 40 40 40
1182 45 40 40 43
1188 45 41 41 43
1194 45 42 43 46
1200 45 43 43 45
1206 45 45 43 45
1212 45 42 42 43
1218 45 44 45 47
1224 45 42 42 45
1230 45 42 42 48
1236 45 44 44 45
1242 45 41 41 45
1248 45 42 42 46
1254 45 44 44 46
1260 45 19 19 19
1266 45 21 21 26
1272 45 19 19 26
1278 45 26 28 24
1284 45 26 22 27
1290 45 23 22 26
1296 45 29 29 26
1302 45 15 17 21
1308 45 17 21 23
1314 45 23 23 26
1320 45 22 22 25
1326 45 24 25 25
1332 45 25 26 27
1338 45 25 25 26
1344 45 26 28 27
1350 45 25 24 31
1356 45 28 28 28
1362 45 25 25 25
1368 45 21 21 29
1374 45 26 26 29
1380 45 34 34 33
1386 45 35 33 34
1392 45 34 34 34
1398 45 33 33 33
1404 45 33 33 35
1410 45 35 35 36
1416 45 34 34 35
1422 45 35 34 34
1428 45 32 33 35
1434 45 34 36 34
1440 45 41 41 41
1446 45 39 39 42
1452 45 39 39 40
1458 45 34 33 38
1464 45 39 39 42
1470 45 40 39 41
1476 45 31 31 36
1482 45 35 35 37
1488 45 39 39 40
1494 45 37 37 39
1500 45 47 47 45
1506 45 45 45 46
1512 45 41 41 46
1518 45 42 42 43
1524 45 39 42 40
1530 45 41 40 45
1536 45 41 41 44
1542 45 41 41 45
1548 45 42 41 44
1554 45 38 38 44
1560 45 14 17 19
1566 45 21 22 25
1572 45 21 18 21
1578 45 23 25 21
1584 45 19 20 20
1590 45 23 22 24
1596 45 27 27 31
1602 45 16 20 25
1608 45 13 15 28
1614 45 23 27 27
1620 45 27 26 27
1626 45 31 31 27
1632 45 32 32 29
1638 45 31 31 27
1644 45 31 31 31
1650 45 26 27 28
1656 45 29 28 28
1662 45 32 32 30
1668 45 35 34 32
1674 45 30 30 32
1680 45 35 35 36
1686 45 39 38 38
1692 45 29 31 33
1698 45 28 28 32
1704 45 28 27 31
1710 45 35 35 36
1716 45 30 31 37
1722 45 37 37 36
1728 45 30 29 32
1734 45 33 32 38
1740 45 45 45 45
1746 45 39 39 40
1752 45 41 41 42
1758 45 38 38 42
1764 45 40 42 39
1770 45 38 39 41
1776 45 37 37 41
1782 45 42 41 41
1788 45 40 39 40
1794 45 39 38 42
1800 45 16 15 18
1806 45 17 19 26
1812 45 12 12 20
1818 45 21 21 29
1824 45 23 24 26
1830 45 25 26 30
1836 45 23 24 22
1842 45 27 30 30
1848 45 18 18 15
1854 45 21 25 26
1860 45 28 29 32
1866 45 25 26 30
1872 45 25 25 26
1878 45 25 25 26
1884 45 32 31 31
1890 45 32 32 29
1896 45 27 28 27
1902 45 30 30 32
1908 45 27 26 30
1914 45 32 32 31
1920 45 40 38 39
1926 45 33 32 31
1932 45 35 35 35
1938 45 32 33 38
1944 45 34 34 35
1950 45 36 36 38
1956 45 41 40 37
1962 45 36 36 36
1968 45 37 38 37
1974 45 32 31 31
1980 45 24 29 24
1986 45 22 27 22
1992 45 11 18 15
1998 45 22 24 23
2004 45 17 16 23
2010 45 26 24 18
2016 45 12 16 20
2022 45 25 27 25
2028 45 23 22 20
2034 45 22 22 23
2040 45 29 29 33
2046 45 30 29 36
2052 45 32 32 30
2058 45 31 32 32
2064 45 36 38 39
2070 45 29 30 33
2076 45 25 27 29
2082 45 30 31 30
2088 45 32 32 34
2094 45 24 24 32
2100 45 21 22 19
2106 45 24 24 22
2112 45 19 20 21
2118 45 22 22 32
2124 45 13 23 24
2130 45 17 18 20
2136 45 15 14 17
2142 45 17 17 25
2148 45 21 21 20
2154 45 19 20 24

==> sections/spin_num.dat <==
x b c d e
0 45 26 26 32
6 45 15 15 29
12 45 22 22 30
18 45 22 24 37
24 45 19 19 25
30 45 23 23 27
36 45 13 13 21
42 45 21 21 27
48 45 22 22 23
54 45 28 28 35
60 90 52 58 66
66 90 53 55 67
72 90 62 62 72
78 90 54 55 73
84 90 54 54 65
90 90 53 54 66
96 90 52 52 64
102 90 50 55 60
108 90 39 40 66
114 90 59 60 69
120 135 82 83 99
126 135 85 88 103
132 135 41 48 87
138 135 78 80 103
144 135 82 82 101
150 135 76 77 109
156 135 78 80 99
162 135 85 88 100
168 135 86 86 103
174 135 79 80 109
180 180 101 104 134
186 180 104 104 131
192 180 113 118 144
198 180 107 107 139
204 180 109 115 143
210 180 95 96 141
216 180 92 98 137
222 180 123 126 141
228 180 108 108 135
234 180 89 92 124
240 225 122 125 156
246 225 138 140 172
252 225 121 122 170
258 225 140 142 173
264 225 155 158 180
270 225 147 150 170
276 225 141 144 173
282 225 120 122 167
288 225 127 128 160
294 225 129 129 170
300 270 180 183 204
306 270 157 161 202
312 270 152 153 194
318 270 168 168 209
324 270 179 179 205
330 270 175 175 214
336 270 140 145 200
342 270 144 147 195
348 270 164 165 192
354 270 160 161 195
360 315 179 185 238
366 315 177 179 224
372 315 199 203 234
378 315 180 181 229
384 315 182 185 223
390 315 192 192 231
396 315 188 189 233
402 315 178 180 226
408 315 172 171 217
414 315 180 182 224
420 360 195 200 244
426 360 201 202 243
432 360 203 205 256
438 360 219 220 273
444 360 201 204 261
450 360 202 211 246
456 360 197 197 249
462 360 202 207 250
468 360 197 203 244
474 360 193 195 248
480 135 66 67 71
486 135 56 56 72
492 135 58 58 58
498 135 55 55 65
504 135 68 68 78
510 135 66 66 69
516 135 59 59 66
522 135 81 83 81
528 135 57 57 62
534 135 53 53 65
540 180 128 130 132
546 180 122 122 125
552 180 111 111 115
558 180 104 104 114
564 180 89 89 115
570 180 105 107 113
576 180 100 104 108
582 180 105 105 118
588 180 106 106 119
594 180 91 95 119
600 225 160 160 160
606 225 127 130 143
612 225 142 143 156
618 225 145 145 159
624 225 149 149 164
630 225 134 136 148
636 225 149 149 162
642 225 143 143 158
648 225 148 149 157
654 225 140 140 154
660 270 193 193 207
666 270 191 191 199
672 270 160 160 188
678 270 170 169 190
684 270 175 177 202
690 270 190 194 207
696 270 162 164 182
702 270 168 170 182
708 270 164 168 197
714 270 171 171 191
720 315 213 213 238
726 315 208 210 229
732 315 223 223 251
738 315 220 221 239
744 315 190 190 217
750 315 205 207 226
756 315 224 226 237
762 315 199 200 219
768 315 208 212 227
774 315 201 201 228
780 360 241 245 269
786 360 237 239 267
792 360 226 228 260
798 360 226 231 264
804 360 239 241 273
810 360 232 234 261
816 360 232 233 265
822 360 241 242 275
828 360 217 218 247
834 360 220 221 249
840 405 263 265 297
846 405 243 244 288
852 405 265 266 298
858 405 250 254 292
864 405 278 281 311
870 405 295 298 305
876 405 295 296 314
882 405 257 257 293
888 405 273 274 290
894 405 235 235 284
900 225 64 67 77
906 225 59 66 79
912 225 77 81 85
918 225 64 73 81
924 225 73 73 93
930 225 52 54 69
936 225 75 75 89
942 225 72 72 83
948 225 69 77 73
954 225 62 63 73
960 270 136 141 147
966 270 121 121 139
972 270 113 116 135
978 270 128 128 140
984 270 101 105 107
990 270 118 124 130
996 270 115 117 131
1002 270 93 98 122
1008 270 130 130 144
1014 270 120 120 139
1020 315 167 168 193
1026 315 168 169 190
1032 315 166 166 195
1038 315 162 165 178
1044 315 144 144 170
1050 315 164 168 186
1056 315 159 159 187
1062 315 186 186 195
1068 315 160 164 165
1074 315 148 150 175
1080 360 212 216 232
1086 360 204 206 225
1092 360 230 232 227
1098 360 201 204 230
1104 360 207 208 227
1110 360 218 218 235
1116 360 226 232 243
1122 360 205 207 227
1128 360 179 183 222
1134 360 220 220 250
1140 405 266 270 296
1146 405 249 249 272
1152 405 258 258 273
1158 405 219 220 253
1164 405 263 268 282
1170 405 236 239 272
1176 405 240 244 274
1182 405 242 245 276
1188 405 250 251 280
1194 405 244 254 276
1200 450 284 287 300
1206 450 279 283 310
1212 450 263 263 300
1218 450 257 258 292
1224 450 273 277 289
1230 450 269 269 298
1236 450 280 280 304
1242 450 249 254 284
1248 450 267 269 295
1254 450 267 268 297
1260 315 72 72 91
1266 315 67 67 99
1272 315 66 68 93
1278 315 75 81 94
1284 315 68 70 94
1290 315 77 81 99
1296 315 79 79 87
1302 315 51 55 83
1308 315 68 82 98
1314 315 72 72 87
1320 360 130 132 152
1326 360 113 117 138
1332 360 139 137 165
1338 360 138 140 154
1344 360 141 145 147
1350 360 139 145 158
1356 360 135 140 155
1362 360 121 121 132
1368 360 112 114 134
1374 360 133 135 154
1380 405 198 200 216
1386 405 201 203 197
1392 405 191 194 199
1398 405 184 186 200
1404 405 178 180 199
1410 405 182 186 195
1416 405 199 199 207
1422 405 196 200 208
1428 405 172 174 194
1434 405 188 189 206
1440 450 254 256 260
1446 450 231 233 253
1452 450 220 226 249
1458 450 213 215 245
1464 450 247 249 270
1470 450 230 235 266
1476 450 197 197 237
1482 450 235 237 259
1488 450 225 225 241
1494 450 202 204 229
1500 495 274 274 293
1506 495 239 243 268
1512 495 264 266 295
1518 495 243 244 290
1524 495 275 275 289
1530 495 263 264 292
1536 495 280 282 299
1542 495 255 261 302
1548 495 259 256 282
1554 495 260 266 289
1560 405 67 73 87
1566 405 71 73 101
1572 405 63 63 93
1578 405 65 71 97
1584 405 64 66 103
1590 405 68 72 104
1596 405 79 81 103
1602 405 70 73 101
1608 405 51 56 95
1614 405 61 63 99
1620 450 134 140 161
1626 450 139 148 153
1632 450 127 125 164
1638 450 115 121 142
1644 450 142 144 158
1650 450 126 128 158
1656 450 147 154 172
1662 450 118 124 144
1668 450 147 154 173
1674 450 139 141 168
1680 495 187 189 222
1686 495 187 190 212
1692 495 157 155 182
1698 495 162 175 193
1704 495 172 174 205
1710 495 189 193 219
1716 495 172 184 203
1722 495 183 189 199
1728 495 184 188 215
1734 495 182 190 208
1740 540 244 246 258
1746 540 221 221 251
1752 540 213 221 236
1758 540 232 241 265
1764 540 238 246 262
1770 540 233 237 263
1776 540 223 224 254
1782 540 234 239 257
1788 540 238 239 264
1794 540 225 231 259
1800 495 73 77 103
1806 495 63 72 107
1812 495 45 45 90
1818 495 65 65 113
1824 495 63 65 101
1830 495 84 89 117
1836 495 59 59 103
1842 495 75 83 99
1848 495 63 65 95
1854 495 77 84 111
1860 540 145 149 182
1866 540 159 163 185
1872 540 141 143 154
1878 540 142 143 177
1884 540 130 133 168
1890 540 150 148 154
1896 540 132 142 163
1902 540 129 134 162
1908 540 130 132 172
1914 540 119 123 157
1920 585 191 187 219
1926 585 193 195 209
1932 585 180 188 222
1938 585 174 179 217
1944 585 196 196 223
1950 585 180 184 219
1956 585 182 183 227
1962 585 191 191 215
1968 585 212 211 222
1974 585 178 182 215
1980 585 70 75 109
1986 585 75 85 117
1992 585 46 48 93
1998 585 72 72 105
2004 585 71 71 117
2010 585 71 75 110
2016 585 62 63 101
2022 585 60 65 105
2028 585 77 81 127
2034 585 66 70 113
2040 630 129 132 170
2046 630 104 107 159
2052 630 146 144 178
2058 630 149 153 176
2064 630 139 145 187
2070 630 132 138 168
2076 630 127 133 160
2082 630 136 138 164
2088 630 132 136 182
2094 630 134 139 176
2100 675 77 83 121
2106 675 76 76 132
2112 675 69 71 109
2118 675 69 71 127
2124 675 55 64 113
2130 675 58 60 95
2136 675 70 77 121
2142 675 62 64 135
2148 675 62 69 125
2154 675 60 67 121

==> sections/spin_single.dat <==
x b c d e
0 0 0 0 0
6 0 0 0 0
12 0 0 0 0
18 0 0 0 0
24 0 0 0 0
30 0 0 0 0
36 0 0 0 0
42 0 0 0 0
48 0 0 0 0
54 0 0 0 0
60 0 0 0 0
66 0 0 0 0
72 0 0 0 0
78 0 0 0 0
84 0 0 0 0
90 0 0 0 0
96 0 0 0 0
102 0 0 0 0
108 0 0 0 0
114 0 0 0 0
120 0 0 0 0
126 0 0 0 0
132 0 0 0 0
138 0 0 0 0
144 0 0 0 0
150 0 0 0 0
156 0 0 0 0
162 0 0 0 0
168 0 0 0 0
174 0 0 0 0
180 0 0 0 0
186 0 0 0 0
192 0 0 0 0
198 0 0 0 0
204 0 0 0 0
210 0 0 0 0
216 0 0 0 0
222 0 0 0 0
228 0 0 0 0
234 0 0 0 0
240 0 0 0 0
246 0 0 0 0
252 0 0 0 0
258 0 0 0 0
264 0 0 0 0
270 0 0 0 0
276 0 0 0 0
282 0 0 0 0
288 0 0 0 0
294 0 0 0 0
300 0 0 0 0
306 0 0 0 0
312 0 0 0 0
318 0 0 0 0
324 0 0 0 0
330 0 0 0 0
336 0 0 0 0
342 0 0 0 0
348 0 0 0 0
354 0 0 0 0
360 0 0 0 0
366 0 0 0 0
372 0 0 0 0
378 0 0 0 0
384 0 0 0 0
390 0 0 0 0
396 0 0 0 0
402 0 0 0 0
408 0 0 0 0
414 0 0 0 0
420 0 0 0 0
426 0 0 0 0
432 0 0 0 0
438 0 0 0 0
444 0 0 0 0
450 0 0 0 0
456 0 0 0 0
462 0 0 0 0
468 0 0 0 0
474 0 0 0 0
480 90 34 34 32
486 90 24 24 36
492 90 28 28 26
498 90 20 20 26
504 90 34 34 40
510 90 28 28 30
516 90 26 26 28
522 90 42 42 40
528 90 26 26 24
534 90 26 26 28
540 90 50 52 48
546 90 42 42 46
552 90 40 40 42
558 90 36 36 34
564 90 28 28 38
570 90 42 42 40
576 90 28 30 34
582 90 40 40 46
588 90 36 36 40
594 90 36 38 44
600 90 48 48 46
606 90 38 38 38
612 90 42 42 46
618 90 46 46 48
624 90 50 50 52
630 90 40 40 44
636 90 54 54 52
642 90 42 42 44
648 90 46 46 44
654 90 44 44 44
660 90 52 52 52
666 90 52 52 52
672 90 46 46 50
678 90 46 46 48
684 90 52 54 52
690 90 50 52 52
696 90 48 48 44
702 90 44 44 46
708 90 40 40 52
714 90 52 52 52
720 90 48 48 54
726 90 54 54 48
732 90 60 60 58
738 90 54 54 56
744 90 44 44 46
750 90 58 58 58
756 90 58 58 54
762 90 42 42 46
768 90 46 48 46
774 90 42 42 46
780 90 58 58 58
786 90 56 56 56
792 90 50 50 54
798 90 48 50 52
804 90 58 58 64
810 90 58 58 56
816 90 54 54 56
822 90 60 60 60
828 90 44 44 50
834 90 54 54 54
840 90 52 52 48
846 90 58 58 60
852 90 64 64 64
858 90 56 56 60
864 90 62 62 62
870 90 66 66 62
876 90 58 58 58
882 90 50 50 50
888 90 56 56 56
894 90 50 50 54
900 180 30 32 40
906 180 28 32 40
912 180 40 44 46
918 180 30 36 42
924 180 36 36 52
930 180 20 22 32
936 180 36 36 46
942 180 30 30 40
948 180 36 42 36
954 180 30 30 36
960 180 60 64 64
966 180 44 44 56
972 180 50 50 60
978 180 54 54 60
984 180 40 42 40
990 180 46 50 50
996 180 46 48 56
1002 180 34 38 48
1008 180 54 54 60
1014 180 48 48 58
1020 180 56 56 70
1026 180 68 68 76
1032 180 68 68 76
1038 180 62 64 70
1044 180 54 54 66
1050 180 70 72 76
1056 180 64 64 74
1062 180 74 74 74
1068 180 62 64 58
1074 180 54 56 60
1080 180 78 80 84
1086 180 70 70 74
1092 180 82 82 72
1098 180 68 68 76
1104 180 72 72 76
1110 180 82 82 88
1116 180 78 82 80
1122 180 74 74 78
1128 180 66 64 76
1134 180 80 80 90
1140 180 98 100 106
1146 180 84 84 88
1152 180 82 82 84
1158 180 70 70 78
1164 180 82 86 88
1170 180 72 72 80
1176 180 82 84 92
1182 180 78 78 90
1188 180 78 80 88
1194 180 80 86 84
1200 180 90 90 86
1206 180 92 94 96
1212 180 82 82 94
1218 180 82 82 82
1224 180 82 84 80
1230 180 94 94 98
1236 180 86 86 92
1242 180 76 78 80
1248 180 88 88 90
1254 180 76 76 84
1260 270 36 36 54
1266 270 38 38 62
1272 270 32 34 52
1278 270 36 40 52
1284 270 36 38 56
1290 270 40 44 58
1296 270 40 40 48
1302 270 22 24 48
1308 270 34 46 56
1314 270 38 38 52
1320 270 60 60 76
1326 270 42 46 60
1332 270 62 60 80
1338 270 64 66 74
1344 270 62 66 68
1350 270 58 62 72
1356 270 60 64 72
1362 270 54 52 56
1368 270 48 50 56
1374 270 58 60 68
1380 270 86 88 96
1386 270 90 92 82
1392 270 80 82 80
1398 270 82 82 82
1404 270 78 80 86
1410 270 74 78 80
1416 270 88 88 92
1422 270 82 86 92
1428 270 70 74 82
1434 270 84 84 90
1440 270 108 110 96
1446 270 96 98 104
1452 270 94 98 102
1458 270 88 90 102
1464 270 102 104 110
1470 270 88 92 110
1476 270 78 78 102
1482 270 94 96 104
1488 270 88 88 94
1494 270 70 70 84
1500 270 104 104 112
1506 270 86 90 90
1512 270 100 102 108
1518 270 92 92 112
1524 270 106 106 104
1530 270 88 88 106
1536 270 102 104 100
1542 270 98 102 116
1548 270 88 86 100
1554 270 100 106 106
1560 360 34 38 50
1566 360 34 36 60
1572 360 28 28 56
1578 360 28 30 56
1584 360 26 28 62
1590 360 28 30 62
1596 360 40 42 60
1602 360 34 36 60
1608 360 22 24 56
1614 360 26 26 60
1620 360 60 66 80
1626 360 64 70 72
1632 360 56 54 82
1638 360 46 50 68
1644 360 64 66 76
1650 360 50 52 80
1656 360 72 74 86
1662 360 50 54 70
1668 360 64 70 86
1674 360 62 64 88
1680 360 76 78 102
1686 360 72 74 92
1692 360 66 64 70
1698 360 72 78 84
1704 360 74 76 92
1710 360 82 86 100
1716 360 68 78 88
1722 360 78 84 86
1728 360 80 84 102
1734 360 76 84 90
1740 360 100 102 108
1746 360 88 88 100
1752 360 92 98 100
1758 360 90 98 108
1764 360 106 112 120
1770 360 90 94 106
1776 360 82 82 100
1782 360 102 102 102
1788 360 96 96 108
1794 360 86 88 102
1800 450 36 40 64
1806 450 28 36 66
1812 450 20 20 54
1818 450 34 34 74
1824 450 30 32 64
1830 450 44 48 76
1836 450 26 26 66
1842 450 36 40 56
1848 450 32 34 62
1854 450 40 44 66
1860 450 68 68 94
1866 450 76 80 96
1872 450 68 68 70
1878 450 66 66 96
1884 450 56 58 86
1890 450 66 64 70
1896 450 56 64 82
1902 450 56 58 82
1908 450 60 62 94
1914 450 56 60 80
1920 450 82 80 98
1926 450 86 88 96
1932 450 76 84 104
1938 450 74 76 94
1944 450 82 82 102
1950 450 72 76 98
1956 450 76 76 106
1962 450 80 80 94
1968 450 94 92 98
1974 450 70 74 96
1980 540 34 36 68
1986 540 38 46 78
1992 540 24 22 58
1998 540 36 36 64
2004 540 36 36 76
2010 540 32 32 68
2016 540 32 30 64
2022 540 28 32 70
2028 540 36 40 86
2034 540 36 36 74
2040 540 54 56 92
2046 540 46 48 84
2052 540 66 66 92
2058 540 68 72 92
2064 540 62 68 102
2070 540 60 66 90
2076 540 58 62 84
2082 540 64 62 82
2088 540 56 58 96
2094 540 64 66 94
2100 630 38 42 78
2106 630 38 38 94
2112 630 32 34 70
2118 630 30 32 86
2124 630 28 32 76
2130 630 28 30 64
2136 630 36 42 84
2142 630 28 30 92
2148 630 28 34 86
2154 630 30 34 82

==> sections/spin_two.dat <==
x b c d e
0 45 26 26 32
6 45 15 15 29
12 45 22 22 30
18 45 22 24 37
24 45 19 19 25
30 45 23 23 27
36 45 13 13 21
42 45 21 21 27
48 45 22 22 23
54 45 28 28 35
60 90 52 58 66
66 90 53 55 67
72 90 62 62 72
78 90 54 55 73
84 90 54 54 65
90 90 53 54 66
96 90 52 52 64
102 90 50 55 60
108 90 39 40 66
114 90 59 60 69
120 135 82 83 99
126 135 85 88 103
132 135 41 48 87
138 135 78 80 103
144 135 82 82 101
150 135 76 77 109
156 135 78 80 99
162 135 85 88 100
168 135 86 86 103
174 135 79 80 109
180 180 101 104 134
186 180 104 104 131
192 180 113 118 144
198 180 107 107 139
204 180 109 115 143
210 180 95 96 141
216 180 92 98 137
222 180 123 126 141
228 180 108 108 135
234 180 89 92 124
240 225 122 125 156
246 225 138 140 172
252 225 121 122 170
258 225 140 142 173
264 225 155 158 180
270 225 147 150 170
276 225 141 144 173
282 225 120 122 167
288 225 127 128 160
294 225 129 129 170
300 270 180 183 204
306 270 157 161 202
312 270 152 153 194
318 270 168 168 209
324 270 179 179 205
330 270 175 175 214
336 270 140 145 200
342 270 144 147 195
348 270 164 165 192
354 270 160 161 195
360 315 179 185 238
366 315 177 179 224
372 315 199 203 234
378 315 180 181 229
384 315 182 185 223
390 315 192 192 231
396 315 188 189 233
402 315 178 180 226
408 315 172 171 217
414 315 180 182 224
420 360 195 200 244
426 360 201 202 243
432 360 203 205 256
438 360 219 220 273
444 360 201 204 261
450 360 202 211 246
456 360 197 197 249
462 360 202 207 250
468 360 197 203 244
474 360 193 195 248
480 45 32 33 39
486 45 32 32 36
492 45 30 30 32
498 45 35 35 39
504 45 34 34 38
510 45 38 38 39
516 45 33 33 38
522 45 39 41 41
528 45 31 31 38
534 45 27 27 37
540 90 78 78 84
546 90 80 80 79
552 90 71 71 73
558 90 68 68 80
564 90 61 61 77
570 90 63 65 73
576 90 72 74 74
582 90 65 65 72
588 90 70 70 79
594 90 55 57 75
600 135 112 112 114
606 135 89 92 105
612 135 100 101 110
618 135 99 99 111
624 135 99 99 112
630 135 94 96 104
636 135 95 95 110
642 135 101 101 114
648 135 102 103 113
654 135 96 96 110
660 180 141 141 155
666 180 139 139 147
672 180 114 114 138
678 180 124 123 142
684 180 123 123 150
690 180 140 142 155
696 180 114 116 138
702 180 124 126 136
708 180 124 128 145
714 180 119 119 139
720 225 165 165 184
726 225 154 156 181
732 225 163 163 193
738 225 166 167 183
744 225 146 146 171
750 225 147 149 168
756 225 166 168 183
762 225 157 158 173
768 225 162 164 181
774 225 159 159 182
780 270 183 187 211
786 270 181 183 211
792 270 176 178 206
798 270 178 181 212
804 270 181 183 209
810 270 174 176 205
816 270 178 179 209
822 270 181 182 215
828 270 173 174 197
834 270 166 167 195
840 315 211 213 249
846 315 185 186 228
852 315 201 202 234
858 315 194 198 232
864 315 216 219 249
870 315 229 232 243
876 315 237 238 256
882 315 207 207 243
888 315 217 218 234
894 315 185 185 230
900 45 34 35 37
906 45 31 34 39
912 45 37 37 39
918 45 34 37 39
924 45 37 37 41
930 45 32 32 37
936 45 39 39 43
942 45 42 42 43
948 45 33 35 37
954 45 32 33 37
960 90 76 77 83
966 90 77 77 83
972 90 63 66 75
978 90 74 74 80
984 90 61 63 67
990 90 72 74 80
996 90 69 69 75
1002 90 59 60 74
1008 90 76 76 84
1014 90 72 72 81
1020 135 111 112 123
1026 135 100 101 114
1032 135 98 98 119
1038 135 100 101 108
1044 135 90 90 104
1050 135 94 96 110
1056 135 95 95 113
1062 135 112 112 121
1068 135 98 100 107
1074 135 94 94 115
1080 180 134 136 148
1086 180 134 136 151
1092 180 148 150 155
1098 180 133 136 154
1104 180 135 136 151
1110 180 136 136 147
1116 180 148 150 163
1122 180 131 133 149
1128 180 113 119 146
1134 180 140 140 160
1140 225 168 170 190
1146 225 165 165 184
1152 225 176 176 189
1158 225 149 150 175
1164 225 181 182 194
1170 225 164 167 192
1176 225 158 160 182
1182 225 164 167 186
1188 225 172 171 192
1194 225 164 168 192
1200 270 194 197 214
1206 270 187 189 214
1212 270 181 181 206
1218 270 175 176 210
1224 270 191 193 209
1230 270 175 175 200
1236 270 194 194 212
1242 270 173 176 204
1248 270 179 181 205
1254 270 191 192 213
1260 45 36 36 37
1266 45 29 29 37
1272 45 34 34 41
1278 45 39 41 42
1284 45 32 32 38
1290 45 37 37 41
1296 45 39 39 39
1302 45 29 31 35
1308 45 34 36 42
1314 45 34 34 35
1320 90 70 72 76
1326 90 71 71 78
1332 90 77 77 85
1338 90 74 74 80
1344 90 79 79 79
1350 90 81 83 86
1356 90 75 76 83
1362 90 67 69 76
1368 90 64 64 78
1374 90 75 75 86
1380 135 112 112 120
1386 135 111 111 115
1392 135 111 112 119
1398 135 102 104 118
1404 135 100 100 113
1410 135 108 108 115
1416 135 111 111 115
1422 135 114 114 116
1428 135 102 100 112
1434 135 104 105 116
1440 180 146 146 164
1446 180 135 135 149
1452 180 126 128 147
1458 180 125 125 143
1464 180 145 145 160
1470 180 142 143 156
1476 180 119 119 135
1482 180 141 141 155
1488 180 137 137 147
1494 180 132 134 145
1500 225 170 170 181
1506 225 153 153 178
1512 225 164 164 187
1518 225 151 152 178
1524 225 169 169 185
1530 225 175 176 186
1536 225 178 178 199
1542 225 157 159 186
1548 225 171 170 182
1554 225 160 160 183
1560 45 33 35 37
1566 45 37 37 41
1572 45 35 35 37
1578 45 37 41 41
1584 45 38 38 41
1590 45 40 42 42
1596 45 39 39 43
1602 45 36 37 41
1608 45 29 32 39
1614 45 35 37 39
1620 90 74 74 81
1626 90 75 78 81
1632 90 71 71 82
1638 90 69 71 74
1644 90 78 78 82
1650 90 76 76 78
1656 90 75 80 86
1662 90 68 70 74
1668 90 83 84 87
1674 90 77 77 80
1680 135 111 111 120
1686 135 115 116 120
1692 135 91 91 112
1698 135 90 97 109
1704 135 98 98 113
1710 135 107 107 119
1716 135 104 106 115
1722 135 105 105 113
1728 135 104 104 113
1734 135 106 106 118
1740 180 144 144 150
1746 180 133 133 151
1752 180 121 123 136
1758 180 142 143 157
1764 180 132 134 142
1770 180 143 143 157
1776 180 141 142 154
1782 180 132 137 155
1788 180 142 143 156
1794 180 139 143 157
1800 45 37 37 39
1806 45 35 36 41
1812 45 25 25 36
1818 45 31 31 39
1824 45 33 33 37
1830 45 40 41 41
1836 45 33 33 37
1842 45 39 43 43
1848 45 31 31 33
1854 45 37 40 45
1860 90 77 81 88
1866 90 83 83 89
1872 90 73 75 84
1878 90 76 77 81
1884 90 74 75 82
1890 90 84 84 84
1896 90 76 78 81
1902 90 73 76 80
1908 90 70 70 78
1914 90 63 63 77
1920 135 109 107 121
1926 135 107 107 113
1932 135 104 104 118
1938 135 100 103 123
1944 135 114 114 121
1950 135 108 108 121
1956 135 106 107 121
1962 135 111 111 121
1968 135 118 119 124
1974 135 108 108 119
1980 45 36 39 41
1986 45 37 39 39
1992 45 22 26 35
1998 45 36 36 41
2004 45 35 35 41
2010 45 39 43 42
2016 45 30 33 37
2022 45 32 33 35
2028 45 41 41 41
2034 45 30 34 39
2040 90 75 76 78
2046 90 58 59 75
2052 90 80 78 86
2058 90 81 81 84
2064 90 77 77 85
2070 90 72 72 78
2076 90 69 71 76
2082 90 72 76 82
2088 90 76 78 86
2094 90 70 73 82
2100 45 39 41 43
2106 45 38 38 38
2112 45 37 37 39
2118 45 39 39 41
2124 45 27 32 37
2130 45 30 30 31
2136 45 34 35 37
2142 45 34 34 43
2148 45 34 35 39
2154 45 30 33 39
